MAGIC: Near-Optimal Data Attribution for Deep Learning

The goal of predictive data attribution is to estimate how adding or removing a given set of training datapoints will affect model predictions. In convex settings, this goal is straightforward (i.e., via the infinitesimal jackknife). In large-scale (non-convex) settings, however, existing methods are far less successful -- current methods' estimates often only weakly correlate with ground truth. In this work, we present a new data attribution method (MAGIC) that combines classical methods and recent advances in metadifferentiation to (nearly) optimally estimate the effect of adding or removing training data on model predictions.

==> plots/scatter/correlations_cifar/dropfrac_1/example_0.csv <==
method,corr
kron,0.23785701763058825
trak,0.4987954948595669
infls,0.9794153482935617


==> plots/scatter/correlations_gemma/dropfrac_1/example_17.csv <==
method,corr
kron,0.05668207812954779
trak,0.17940416171670145
infls,0.954635833448029


==> plots/scatter/correlations_wikitext/dropfrac_1/example_32.csv <==
method,corr
kron,0.09594825832154692
trak,0.05751341099771451
infls,0.9524218132243674


==> plots/scatter/correlations_wikitext/dropfrac_5/example_0.csv <==
method,corr
kron,0.7011581099898594
trak,0.18115510213723474
infls,0.9842182140175617


==> plots/scatter/correlations_wikitext/dropfrac_5/example_17.csv <==
method,corr
kron,0.13298525346750126
trak,-0.07002389256959754
infls,0.9863589590830057


==> plots/scatter/correlations_wikitext/dropfrac_5/example_32.csv <==
method,corr
kron,-0.05415448883809271
trak,0.19586642156567025
infls,0.9819978245270167


==> plots/scatter/scatter_results_cifar/ind_0_dropfrac_0.01.csv <==
Unnamed: 0,trak_infl_1,true,trak_infl_10,infls,kron_infl_1,kron_infl_10
0,1.7302537557859656,1.7536873817443848,1.799788653862149,1.72515305278665,1.6924743501438368,1.7467710274331523
1,1.7125547707212925,1.7126104831695557,1.7045066018738302,1.7109630344270568,1.6819733204192409,1.6911278471479056
2,1.6938603123734692,1.6858391761779783,1.6416035413371461,1.7212098117653931,1.6837223616798762,1.690503069727436
3,1.5727343027381808,1.623903751373291,1.554891278305618,1.6418026213082304,1.650188827583028,1.544295025148672
4,1.657550140490362,1.7372817993164062,1.6854168552590523,1.744973035059994,1.7016099360418842,1.7422304703732283
5,1.6930162418710266,1.7600736618041992,1.6824642188860544,1.7437546851303138,1.6770804876733594,1.6806806307738822
6,1.7173239583135698,1.651236057281494,1.7168243340976357,1.642276727749122,1.6951501851330022,1.7132785676806406
7,1.704447151814421,1.7173259258270264,1.703775586255677,1.7252837129659513,1.683437051950454,1.6647340694092976
8,1.676528479052011,1.7103512287139893,1.6610337935981652,1.7395162246119007,1.6794153562452123,1.682724772375727
9,1.6645146684028935,1.70412278175354,1.7208865902688726,1.7128256490571134,1.6865414813496025,1.7471867971726454
10,1.6804346707942572,1.6779837608337402,1.5853701053817264,1.6772410389007246,1.6852116076053034,1.6201056594360568
11,1.7418814893442798,1.771407127380371,1.7845873388579399,1.766629154583601,1.6807944069542051,1.6436385377042155
12,1.6415620068476802,1.6701948642730713,1.5854463024494163,1.6746238700299314,1.6685595291804058,1.5981904663784698
13,1.6755065102822373,1.6203341484069824,1.6556999988598466,1.6222567130440884,1.6599863059311717,1.5760982915904842
14,1.6552488182236125,1.639394998550415,1.7242106873468614,1.656085827906071,1.698461336880034,1.7841132792680272
15,1.6584888377307463,1.627780199050903,1.641832132540217,1.5993489311525446,1.6671682883554235,1.5948828907594874
16,1.6655442073117026,1.5875535011291504,1.663434001230409,1.565576495585485,1.6752293701090817,1.5844718763829326
17,1.6654987864774906,1.688779592514038,1.730068336925551,1.6992280614381876,1.683261204028443,1.6707000330360127
18,1.7217752000663618,1.6872525215148926,1.6464420551354784,1.6704971698488302,1.6897456341168997,1.6890846105959976
19,1.7102231678984017,1.5863289833068848,1.6660247015318783,1.587665672760221,1.6713299426087314,1.5880303234739659
20,1.6768161443353546,1.6937577724456787,1.758223153437106,1.7012555267131435,1.6959151967984574,1.6834884095676999
21,1.6226972203715613,1.6065149307250977,1.6291072222359415,1.6151071427597523,1.6863992821416345,1.7196950630732484
22,1.7449701060707068,1.7662532329559326,1.753689427909535,1.7648729623297037,1.6996453150893671,1.753200325620312
23,1.68867003579735,1.7298588752746582,1.7362974472092307,1.7286550587684968,1.7097385704186436,1.7816138190754804
24,1.6528566542884382,1.5422656536102295,1.6205731506546313,1.5498968532636008,1.6895483859052358,1.6991461919929423
25,1.7061050122631651,1.753655195236206,1.7486985199758223,1.7440149494283814,1.7077443979174158,1.7942420802409083
26,1.6696775032250095,1.616234302520752,1.6448038181801377,1.63487207231417,1.7067597203754528,1.7426153376273097
27,1.6141581035396744,1.544589281082153,1.5498622718380597,1.539205409700668,1.6738121528490102,1.6314360371402263
28,1.6512517848129418,1.7381677627563477,1.6080768315534266,1.7261721795264298,1.7032901386599753,1.7696585802468001
29,1.657610701602645,1.7576351165771484,1.7478984507650743,1.7602325109524528,1.6525796184226402,1.5139161294361523
30,1.7102837290106845,1.7371184825897217,1.6670914604795422,1.7211198847715563,1.669486153686891,1.6350214787842847
31,1.7641074175520983,1.744041919708252,1.781882342954935,1.7269636867819227,1.6867326608058937,1.6866281062706765
32,1.7241370834453942,1.8332219123840328,1.783063397504134,1.82120699424326,1.6815315831254882,1.682988895243673
33,1.6610475447246984,1.6649129390716553,1.5921516444061603,1.67116466889253,1.6658881920246638,1.5542553037307367
34,1.764410223113513,1.6775846481323242,1.7532322455033933,1.6768776893373265,1.686788912324593,1.7617402067992527
35,1.6915447960960284,1.713238000869751,1.769995600395253,1.701021369566751,1.6851025380389295,1.6935271397616192
36,1.655642465453451,1.7169535160064695,1.6875884716882248,1.7127144602468152,1.698623381458595,1.6561907746749596
37,1.6536439487481158,1.6490414142608645,1.6081530286211172,1.6602468723087105,1.6843360867943893,1.7064998692107616
38,1.67630137488095,1.657745599746704,1.625297368851428,1.6477425612431662,1.6774511207239926,1.6734515993352075
39,1.638140304003697,1.5607316493988037,1.6185920268946843,1.5817948016120025,1.692561004428776,1.6907389477132528
40,1.7338874225229388,1.648181676864624,1.8007792157421223,1.6236680307246374,1.6874137979223722,1.7088191590721231
41,1.733766300298373,1.8710455894470213,1.6404224867879476,1.8694085912572795,1.6862826721499018,1.6801002478838334
42,1.7479073200164268,1.7388925552368164,1.8325533929689657,1.7530474109073573,1.7227691309279032,1.8475798956166372
43,1.6520087987164778,1.6740970611572266,1.5930660092184437,1.684224962448551,1.6748093126448185,1.6128161989117238
44,1.6647266322958838,1.6026742458343506,1.7042065759198,1.62080994248075,1.6837500173969064,1.7107608076922634
45,1.7074979178456715,1.7588694095611572,1.6853597074582845,1.7712399229720202,1.6904541404305884,1.7622842176680003
46,1.687351885337818,1.6520333290100098,1.6456038873908856,1.6541459539508372,1.6921558099035434,1.7582862615868942
47,1.7016234899542315,1.6477971076965332,1.7459173270051271,1.6383607824534183,1.6879381278315029,1.7354424925257466
48,1.7043335997288909,1.7344436645507812,1.7434028237713484,1.7231105912497855,1.675333613612553,1.7029455759327334
49,1.6510701014760931,1.6021943092346191,1.6172966767439496,1.597127764751348,1.6810110792689072,1.6452556997645333


==> plots/scatter/scatter_results_cifar/ind_0_dropfrac_0.05.csv <==
Unnamed: 0,trak_infl_1,true,trak_infl_10,infls,kron_infl_1,kron_infl_10
0,1.630038304572358,1.683300256729126,1.7280266935951496,1.61278621255217,1.5740780147451114,1.538849088499091
1,1.5702348058648274,1.7243168354034424,1.6636056118468399,1.7192589840648629,1.5873544337449106,1.7671335682667175
2,1.5014607823511674,1.5016560554504397,1.308655823323059,1.5040672975710307,1.5353182678302812,1.384329513808004
3,1.56993174759435,1.5331690311431885,1.4983926193703163,1.6034634068886056,1.5486665488577385,1.5338155892100844
4,1.53019070639242,1.5081639289855957,1.5376675829835968,1.5548317769738356,1.6488806615433231,1.7644239110998232
5,1.6270683335216798,1.965986013412476,1.8287264095730975,1.909178149509554,1.576499884792328,1.7331954590127165
6,1.6106223713771088,1.3006386756896973,1.650790541559878,1.2912790197259894,1.6147804133195218,1.6807833016666087
7,1.5710631651374656,1.5816466808319092,1.4113607751192903,1.6295905832451916,1.5352277016862996,1.2752392376405044
8,1.595173976039526,1.341510534286499,1.582566426363099,1.3938558821727325,1.5591823515830467,1.5668193217120798
9,1.477862645023331,1.6170191764831543,1.4969175033660616,1.559999189307765,1.6256875865907692,1.7649162236885845
10,1.5187553076530749,1.4996912479400637,1.4460260012192752,1.5395127970902172,1.499235292666154,1.1164361125577638
11,1.645837742406577,1.6265766620635986,1.8490092546315993,1.6158585359533468,1.6600482252920632,1.6659614917194963
12,1.5340294444851332,1.5182747840881348,1.4615147192639495,1.460054507253156,1.5634836723041097,1.4828898133437505
13,1.641837373236276,1.4133424758911133,1.4192895236421594,1.4808368430508387,1.5372694414132848,1.425983884608869
14,1.5427575226748809,1.429844856262207,1.6489005491794264,1.4950712136856128,1.5751050314497288,1.5004672398633974
15,1.5187957154224718,1.5807154178619385,1.443075769210766,1.5522374187097998,1.5537526114143805,1.4591196717044685
16,1.60746551439297,1.4619994163513184,1.6124836228243884,1.4687862877758673,1.553925894490091,1.453370024142636
17,1.576942495584726,1.580444574356079,1.4368065261926837,1.57158717675431,1.5409637112343442,1.4495387095806291
18,1.61127899762981,1.6433088779449463,1.464096172271395,1.583457734165476,1.6070404191581371,1.6166732164231434
19,1.5297058131596564,1.6762757301330566,1.499683345874039,1.7430601200676867,1.5286822933789264,1.449535522327327
20,1.6929936092928528,1.7953100204467771,2.052483068468478,1.7359712171968589,1.6727104287890708,1.8089146028747383
21,1.5456668820714634,1.551389217376709,1.5462416947583275,1.597154541282617,1.5780344497198011,1.603788685926042
22,1.5591832809347532,1.681095838546753,1.4900950918463838,1.6881415834653417,1.557758953320704,1.5730286026791245
23,1.598127847119585,1.8398237228393557,1.5370222197317354,1.8231406319387575,1.597609475315142,1.4895849340209375
24,1.6116325656120334,1.3337361812591553,1.4357001891894927,1.291140407003869,1.5540401620333828,1.5071058556548822
25,1.5281299101531742,1.3877615928649902,1.4515576862352306,1.3825792889781432,1.585504783718328,1.5983823960471037
26,1.637837004065975,1.478682518005371,1.5956580809008587,1.5313421665783076,1.6669881187523363,1.724716637276115
27,1.4973391898726751,1.345987319946289,1.4827195118251104,1.3461649288934323,1.5701551805493636,1.5787381931562454
28,1.6360792660972063,1.6058087348937988,1.6166784839614883,1.5839740837957628,1.617332080012675,1.7795713816042413
29,1.5604965334401553,1.743797779083252,1.6343798760125443,1.7064663285890729,1.5565229074077125,1.469334621793789
30,1.6092788130446594,1.4864537715911863,1.541724151995297,1.436914326690109,1.5803192148235257,1.5150573837140109
31,1.644140616091904,1.761608362197876,1.7157532674659999,1.7495812148539367,1.7041914042198796,1.9657810289023612
32,1.6527070632040637,1.7678797245025637,1.7827673265655377,1.715669978540196,1.5662778344423445,1.5279114582351148
33,1.6230679643513788,1.5020289421081543,1.3914467090618525,1.4758883097612383,1.58596923449406,1.610773925351337
34,1.6690722098098405,1.789780616760254,1.9296796611142768,1.751228041375717,1.6257463659878382,1.8822441380036876
35,1.6031999692360013,1.457871437072754,1.7719805407844254,1.4427401166152751,1.55437359979155,1.5184039209836435
36,1.6264016053266297,1.6352031230926514,1.9001773410291831,1.65130318576768,1.6073161666706557,1.6455346017245294
37,1.5007334425020218,1.497612476348877,1.5625601655553947,1.5340935355217176,1.589968721153209,1.6403899814068172
38,1.5695882815544755,1.6688728332519531,1.5996224551622935,1.7327224096872111,1.593918692609134,1.6952355476258973
39,1.5234022011337276,1.3423993587493896,1.3824116235357926,1.3524568168217768,1.5764146856936645,1.5060945913355623
40,1.5729623302991236,1.599506139755249,1.5744532883396982,1.5571814612887271,1.546598750038957,1.5239785450555021
41,1.6134812210619454,1.7672600746154783,1.4290621671703465,1.7918798426190652,1.5621997806099028,1.4855741889026621
42,1.5918782173480848,1.8185606002807615,1.8634838304233483,1.8385686778027936,1.6827153810576374,1.9239668330879163
43,1.6415141110811002,1.4544429779052734,1.499683345874039,1.4015732382464927,1.5102789439323865,1.348654548248368
44,1.6000885709924335,1.3881275653839111,1.5095481841524925,1.4327955815002242,1.5843962728603829,1.566291654220948
45,1.599621356158781,1.8054721355438232,1.735886296055319,1.8211022269399,1.5885251342336997,1.6362646132160832
46,1.5676487086234208,1.8559637069702148,1.44750111722353,1.8751027846989736,1.5878427579875722,1.6509450625769242
47,1.5903730279380472,1.5692708492279053,1.575559625342889,1.5699829093625626,1.5962972711755283,1.7389453820161918
48,1.600578515196372,1.633326768875122,1.5558299487859824,1.6454785287823182,1.54443468853969,1.4652445888310222
49,1.5042893262089558,1.4296507835388184,1.583303984365226,1.4314549032265245,1.612942506907959,1.5726275989951486


==> plots/scatter/scatter_results_gemma/example_17_dropfrac_01.csv <==
mask_id,true,trak_infl_10,infls,kron_infl_10
0,1.798050880432129,1.7935428865052578,1.7998024225234983,1.8127726689945904
1,1.7997663021087646,1.8136891858873572,1.804579257965088,1.8063410453288782
2,1.7925032377243042,1.790109516692057,1.7966885566711426,1.805232163073952
3,1.8117594718933103,1.8083966777083593,1.8112910985946653,1.7823716957546916
4,1.7969934940338137,1.8038719695297805,1.8006561994552612,1.811932110633011
5,1.78662371635437,1.8080103632427393,1.7825214862823486,1.792461442257627
6,1.787843108177185,1.7982314765235479,1.7922099828720093,1.7809467839931172
7,1.7971258163452148,1.8056779896565565,1.7969969511032104,1.7894458799838568
8,1.7972121238708496,1.8015371814781878,1.7974519729614258,1.806103903181171
9,1.7956032752990725,1.8030510512903377,1.8001967668533323,1.8034442298691875
10,1.7994977235794067,1.79131674939712,1.7982773780822754,1.813069184192136
11,1.7969117164611816,1.7841650981365709,1.7941522598266602,1.797828725779045
12,1.796261191368103,1.8039009431147037,1.80360209941864,1.800159707268843
13,1.7907239198684692,1.7848701220363277,1.793121576309204,1.797308280026828
14,1.8041316270828247,1.7871204037985648,1.810481667518616,1.8043626597254807
15,1.7908896207809448,1.7900177670064716,1.7943966388702393,1.7864014577357468
16,1.7996742725372314,1.7921907858755857,1.80050528049469,1.7881443385759903
17,1.7965642213821411,1.7879316641763692,1.8002338409423828,1.798264866854805
18,1.832376480102539,1.8034615104100584,1.83447265625,1.7980031748332599
19,1.797022819519043,1.8164416764549032,1.7958576679229736,1.7929407008587306


==> plots/scatter/scatter_results_gemma/example_17_dropfrac_05.csv <==
mask_id,true,trak_infl_10,infls,kron_infl_10
0,1.7681702375411987,1.7748839474147406,1.7797516584396362,1.8303897912352605
1,1.81932532787323,1.7998090630634758,1.8121495246887207,1.7853166468633315
2,1.816156983375549,1.760965574820948,1.821629762649536,1.7613144855710454
3,1.850590705871582,1.8073035713832104,1.8333430290222168,1.7935077073520347
4,1.7739955186843872,1.794077200428696,1.781729817390442,1.7675830762667397
5,1.7882554531097412,1.7943122198533556,1.798414707183838,1.7920737876593005
6,1.7725993394851685,1.806546286570415,1.780584692955017,1.7630574861326413
7,1.746716856956482,1.849306771599264,1.7563016414642334,1.802810653548364
8,1.798088788986206,1.7565263190218026,1.79239821434021,1.7722695425622035
9,1.789143681526184,1.7504680405194375,1.7890281677246094,1.8068940941057807
10,1.7840445041656494,1.7682772902548347,1.7884150743484497,1.8175224395044844
11,1.7839305400848389,1.7732910379809295,1.804368019104004,1.8162587998080943
12,1.7781288623809814,1.7704446916155951,1.7850056886672974,1.8155697966292694
13,1.8070148229599,1.8028120890452517,1.8013840913772583,1.7785791821963148
14,1.737112045288086,1.7883845076980254,1.7346657514572144,1.7501832353501758
15,1.8177589178085327,1.8148568345591105,1.806897044181824,1.8260866942607625
16,1.824679493904113,1.8769084973621895,1.8391735553741453,1.8229467321341257
17,1.7493293285369873,1.7737088502914373,1.7543219327926636,1.7189820854663584
18,1.7882107496261597,1.7951739577437797,1.7905360460281372,1.835188062405594
19,1.842587113380432,1.7777825203188902,1.8418022394180296,1.7793049724935344


==> plots/scatter/scatter_results_wikitext/example_32_dropfrac_0.01.csv <==
mask_id,true,trak_infl_10,infls,kron_infl_10
0,3.4669156074523926,3.46742625047351,3.4674715995788574,3.468655390439998
1,3.466836452484131,3.466349397416343,3.467149496078491,3.466972180844319
2,3.4667768478393555,3.4688376310783338,3.4669864177703857,3.467216191041401
3,3.466994524002075,3.467099864082987,3.467447280883789,3.4661306622404644
4,3.4660420417785645,3.466590671709564,3.466702938079834,3.468063609722097
5,3.4673728942871094,3.4673069085109893,3.467524290084839,3.4676024526318554
6,3.467592000961304,3.467342063507701,3.4680047035217285,3.466689899804303
7,3.4673757553100586,3.4680020523143873,3.467071056365967,3.4668175607834577
8,3.4673051834106445,3.4662050769035266,3.467611074447632,3.4668948483781272
9,3.469818592071533,3.46795783102905,3.4696640968322754,3.4670723733893514
10,3.467149257659912,3.4672906261967227,3.467466115951538,3.466409652821071
11,3.4680018424987797,3.467596752207562,3.46820068359375,3.4681010247117445
12,3.467144012451172,3.4665980727615033,3.467127084732056,3.467474591371621
13,3.468369483947754,3.4657262288430544,3.468314409255981,3.465772156468755
14,3.4664735794067383,3.4680879045168833,3.4666922092437744,3.467923984501004
15,3.4668631553649902,3.4672993224327513,3.467240810394287,3.4657355498670697
16,3.466588497161865,3.467233083017895,3.467625141143799,3.467464959759988
17,3.466439723968506,3.4668700614202725,3.4669952392578125,3.4679152730587646
18,3.466946601867676,3.4665936321303397,3.4674315452575684,3.4679642013519496
19,3.4672794342041016,3.468540108790374,3.468058824539185,3.4681905839426914
20,3.47082781791687,3.4664493116175237,3.470776081085205,3.4681035001588008
21,3.4684653282165527,3.4687680611901044,3.468512535095215,3.466836429222933
22,3.46716046333313,3.4683017949179287,3.467409133911133,3.467138123224411
23,3.4671216011047363,3.465940859349294,3.4672768115997314,3.4668172409044336
24,3.4677436351776123,3.4681826379817062,3.467874050140381,3.4678388656842802
25,3.468059062957764,3.4694341558646404,3.4679744243621826,3.4671515316057357
26,3.466969966888428,3.467955055634573,3.4677536487579346,3.4651723797316243
27,3.468292474746704,3.4685859953123974,3.4683997631073,3.4642852550393473
28,3.468091487884521,3.4659171759830882,3.467567443847656,3.4670529679183653
29,3.4660840034484863,3.4660592761803226,3.466362953186035,3.466698003501365
30,3.4655890464782715,3.4695259289086877,3.466400623321533,3.4687442445791086
31,3.467903852462769,3.466731291696411,3.46794867515564,3.467060025445514
32,3.467262029647827,3.465804679993611,3.468134880065918,3.4661111175179498
33,3.469013929367065,3.4680079731559386,3.468791484832764,3.466727170704265
34,3.4680376052856445,3.4675481828042103,3.468061685562134,3.4693621413500852
35,3.4678854942321777,3.4657291892638304,3.4679224491119385,3.4687591794482473
36,3.466104507446289,3.4674800006132194,3.466782808303833,3.4679130277348698
37,3.466902494430542,3.46776401598139,3.467216968536377,3.4678287352247334
38,3.4675838947296143,3.4690307985339492,3.4671664237976074,3.4666288551300184
39,3.4667978286743164,3.466286488474859,3.467483758926392,3.467498278006732
40,3.470101833343506,3.465826883149429,3.469958543777466,3.4685211900963377
41,3.467007637023926,3.46771396636765,3.467414379119873,3.4692812879318167
42,3.4663476943969727,3.466691326015938,3.4667248725891118,3.467412470708193
43,3.4673781394958496,3.468331769178283,3.4675180912017822,3.466367255438854
44,3.4664759635925293,3.4664922377187715,3.4666006565093994,3.468049281806732
45,3.4655404090881348,3.4668423074755,3.4661262035369877,3.467731374793273
46,3.4676618576049805,3.4673696324261747,3.467794418334961,3.4678167121179024
47,3.4668869972229004,3.467624413639185,3.4673757553100586,3.4696158489323206
48,3.466914415359497,3.469505205963258,3.467483758926392,3.4677346595813203
49,3.467846632003784,3.467489436954442,3.4679291248321533,3.467019291020463


==> plots/scatter/scatter_results_wikitext/example_32_dropfrac_0.05.csv <==
mask_id,true,trak_infl_10,infls,kron_infl_10
0,3.466991901397705,3.4715651788144384,3.4668476581573486,3.4713717259247834
1,3.468618154525757,3.4692879122072564,3.468287706375122,3.4700099827692528
2,3.4686026573181152,3.4648637851076827,3.4685096740722656,3.46632408275596
3,3.474364995956421,3.46669288746884,3.4723660945892334,3.469449617642111
4,3.4687323570251465,3.4662942661572553,3.468085765838623,3.467538559414655
5,3.476547718048096,3.4640574311402483,3.4749650955200195,3.470338799451227
6,3.4720897674560547,3.466004980976848,3.4717516899108887,3.469238340679649
7,3.4692492485046387,3.4696330043712855,3.468484878540039,3.4714322397936765
8,3.468409538269043,3.4698518189983947,3.4684033393859863,3.465168708518076
9,3.46879506111145,3.4714080081258705,3.468151807785034,3.4644287629200305
10,3.4651858806610107,3.472895435077098,3.465757131576538,3.468858270284268
11,3.4664347171783447,3.4673534599280376,3.4661195278167725,3.471210558659038
12,3.4683663845062256,3.4716710981915164,3.467776298522949,3.4676091189927196
13,3.4663774967193604,3.472706374683604,3.466295003890991,3.4645403768396346
14,3.479509830474853,3.4705953901092546,3.4753506183624268,3.4716832216143896
15,3.467409610748291,3.4692588697974127,3.466660976409912,3.468670764482828
16,3.470475673675537,3.4712872828143624,3.47000789642334,3.467386213970103
17,3.4735817909240723,3.4686290481251087,3.471616744995117,3.475988869349787
18,3.4667136669158936,3.4678785011412963,3.4670088291168213,3.4691726956427087
19,3.469423770904541,3.469832315027078,3.4685065746307373,3.4658152685067236
20,3.466847419738769,3.471112458896281,3.467365026473999,3.469785620741104
21,3.4671120643615723,3.4737815133068493,3.4670917987823486,3.4720202677041385
22,3.4713592529296875,3.462636061434941,3.471257209777832,3.4662382341977014
23,3.467659473419189,3.470314077355079,3.4674532413482666,3.4719576211302807
24,3.471135377883911,3.4700942661746903,3.470370054244995,3.468983680365548
25,3.4657950401306152,3.4678238330757076,3.4660019874572754,3.477022120971943
26,3.466062068939209,3.4663603234031752,3.4659855365753174,3.466027682489851
27,3.46756649017334,3.469033364026859,3.467720031738281,3.4732725263968756
28,3.4707369804382324,3.4684399877316143,3.470131158828736,3.4695803863455428
29,3.470770359039306,3.4674354620264207,3.47026801109314,3.467429219536382
30,3.4688854217529297,3.4725651488474996,3.4685864448547363,3.462958135793869
31,3.4685540199279785,3.473273555864087,3.468212127685547,3.4714731871959734
32,3.470288753509521,3.465269239927466,3.469867467880249,3.468558680830104
33,3.467304229736328,3.4719592444538905,3.4672152996063232,3.468353326169538
34,3.468258142471313,3.4714900102242536,3.4680662155151367,3.4701241387445814
35,3.467853546142578,3.4656883617636467,3.468217372894287,3.471629390531988
36,3.4690301418304443,3.4681176739282473,3.4688353538513184,3.4725332839410052
37,3.4685487747192383,3.469622184649971,3.4681625366210938,3.4653185247329494
38,3.467692375183105,3.4629504028120763,3.4673242568969727,3.468402933651589
39,3.4716637134552,3.472389755470402,3.471565723419189,3.4667473063004377
40,3.4647202491760254,3.4660892609112977,3.465383291244507,3.4672316317963543
41,3.467768907546997,3.4653808538947097,3.467437505722046,3.4666169783465928
42,3.465852975845337,3.469819217469697,3.4654221534729004,3.468600931491951
43,3.4671618938446045,3.4695581205106096,3.4669156074523926,3.469973696218881
44,3.4658312797546387,3.47134536763405,3.4657227993011475,3.470105844804996
45,3.4676969051361084,3.4654583003209605,3.467740058898926,3.4717292288919057
46,3.4708733558654785,3.4659298123866638,3.4699954986572266,3.4666516393205398
47,3.4672751426696777,3.473255333175558,3.46675443649292,3.469116781410521
48,3.4699692726135254,3.470429108076422,3.4697723388671875,3.465114000267373
49,3.4725148677825928,3.4692793703220084,3.471967935562134,3.4688755398058793

